Solving Large-Scale Granular Resource Allocation Problems Efficiently with POP

Resource allocation problems in many computer systems can be formulated as mathematical optimization problems. However, finding exact solutions to these problems using off-the-shelf solvers is often intractable for large problem sizes with tight SLAs, leading system designers to rely on cheap, heuristic algorithms. We observe, however, that many allocation problems are granular: they consist of a large number of clients and resources, each client requests a small fraction of the total number of resources, and clients can interchangeably use different resources. For these problems, we propose an alternative approach that reuses the original optimization problem formulation and leads to better allocations than domain-specific heuristics. Our technique, Partitioned Optimization Problems (POP), randomly splits the problem into smaller problems (with a subset of the clients and resources in the system) and coalesces the resulting sub-allocations into a global allocation for all clients. We provide theoretical and empirical evidence as to why random partitioning works well. In our experiments, POP achieves allocations within 1.5% of the optimal with orders-of-magnitude improvements in runtime compared to existing systems for cluster scheduling, traffic engineering, and load balancing.

==> figures/gavel/logs/max_min_fairness_packed.tsv <==
Original	6.799999996222223	1	1.269	28.871
POP-2	6.799999996222223	1	0.443	28.765
POP-4	6.799999996222223	1	0.185	27.86
POP-8	6.799999996222223	1	0.117	28.809


==> figures/gavel/logs/max_min_fairness_perf.tsv <==
POP-8	0.4	2	0.0322	18.21649112861111
POP-8	0.4	1	0.025	16.316568918055555
POP-8	0.4	0	0.025	17.575886641388887
POP-4	0.4	2	0.0233	18.21649112861111
POP-4	0.4	1	0.0232	16.316568918055555
POP-4	0.4	0	0.0241	17.575886641388887
Original	0.4	2	0.0208	18.21649112861111
Original	0.4	1	0.021	16.316568918055555
Original	0.4	0	0.0248	17.575886641388887
POP-8	0.8	2	0.0228	18.284661684166664
POP-8	0.8	1	0.0317	16.384620604444443
POP-8	0.8	0	0.0324	17.64173162861111
POP-4	0.8	2	0.0214	18.284661684166664
POP-4	0.8	1	0.0217	16.384620604444443
POP-4	0.8	0	0.0295	17.64173162861111
Original	0.8	2	0.0199	18.284661684166664
Original	0.8	1	0.0198	16.384620604444443
Original	0.8	0	0.0188	17.64173162861111
POP-8	1.2	2	0.0291	18.31344856833333
POP-8	1.2	1	0.0215	16.424248397222225
POP-8	1.2	0	0.0218	17.601644481388888
POP-4	1.2	2	0.0261	18.313322529444445
POP-4	1.2	1	0.0265	16.424295823333335
POP-4	1.2	0	0.0265	17.60502881972222
Original	1.2	2	0.0237	18.31294535527778
Original	1.2	1	0.0236	16.42491582888889
Original	1.2	0	0.0192	17.602579729166667
POP-8	1.6	2	0.026	18.01085196861111
POP-8	1.6	1	0.0266	16.370954278888888
POP-8	1.6	0	0.0268	17.268158355
POP-4	1.6	2	0.0247	18.009877696944443
POP-4	1.6	1	0.0245	16.369973898333335
POP-4	1.6	0	0.0248	17.253463728611113
Original	1.6	2	0.019	17.941281797499997
Original	1.6	1	0.0188	16.352225966944445
Original	1.6	0	0.0191	17.24085979638889
POP-8	2.0	2	0.0367	17.335214765555556
POP-8	2.0	1	0.0263	15.933639265
POP-8	2.0	0	0.0259	16.783588266666666
POP-4	2.0	2	0.0266	17.330032138055554
POP-4	2.0	1	0.0273	15.906637789166664
POP-4	2.0	0	0.0283	16.7866474625
Original	2.0	2	0.0202	17.26026781722222
Original	2.0	1	0.0201	15.863460999444444
Original	2.0	0	0.0202	16.744545438333333
POP-8	2.4	2	0.0315	16.770640369444443
POP-8	2.4	1	0.032	15.223097130555555
POP-8	2.4	0	0.0235	16.439209214722222
POP-4	2.4	2	0.0295	16.777591141944445
POP-4	2.4	1	0.0449	15.174644753888888
POP-4	2.4	0	0.0332	16.44824728277778
Original	2.4	2	0.0238	16.737892626388888
Original	2.4	1	0.0266	15.116127192777775
Original	2.4	0	0.0295	16.40209697027778
POP-8	2.799999999377778	2	0.0246	16.58272160138889
POP-8	2.799999999377778	1	0.0384	14.796050804444443
POP-8	2.799999999377778	0	0.0247	16.39952204916667
POP-4	2.799999999377778	2	0.0333	16.61885337361111
POP-4	2.799999999377778	1	0.026	14.792531316944444
POP-4	2.799999999377778	0	0.0271	16.43786327611111
Original	2.799999999377778	2	0.0221	16.647859098333335
Original	2.799999999377778	1	0.0223	14.741725406666667
Original	2.799999999377778	0	0.0277	16.41351605111111
POP-8	3.2	2	0.0334	16.736358280833333
POP-8	3.2	1	0.0324	14.743009211666667
POP-8	3.2	0	0.0425	16.594468823333333
POP-4	3.2	2	0.0314	16.77966813833333
POP-4	3.2	1	0.0245	14.757228280277777
POP-4	3.2	0	0.024	16.670621871388892
Original	3.2	2	0.0366	16.853001143055554
Original	3.2	1	0.0281	14.73519507722222
Original	3.2	0	0.0312	16.679462648055555
POP-8	3.6	2	0.0405	17.257013609444446
POP-8	3.6	1	0.0371	14.880469538055557
POP-8	3.6	0	0.0343	17.169105507777775
POP-4	3.6	2	0.0302	17.305035201388886
POP-4	3.6	1	0.0367	14.910003513611112
POP-4	3.6	0	0.027	17.216335488888888
Original	3.6	2	0.0288	17.380506682777778
Original	3.6	1	0.0301	14.903292516111112
Original	3.6	0	0.0356	17.237236792777775
POP-8	4.0	2	0.0306	18.309615666666666
POP-8	4.0	1	0.0495	15.329949032500002
POP-8	4.0	0	0.0435	18.13948223583333
POP-4	4.0	2	0.0269	18.333248192777777
POP-4	4.0	1	0.0293	15.34634537888889
POP-4	4.0	0	0.0359	18.14135318388889
Original	4.0	2	0.0308	18.28272108888889
Original	4.0	1	0.0297	15.358329754444444
Original	4.0	0	0.0297	18.106415306666666
POP-8	4.400000000977777	2	0.0454	19.77880727222222
POP-8	4.400000000977777	1	0.0312	17.057995564444447
POP-8	4.400000000977777	0	0.0504	20.59283888861111
POP-4	4.400000000977777	2	0.0426	19.743360195277774
POP-4	4.400000000977777	1	0.0497	16.899990173055553
POP-4	4.400000000977777	0	0.0284	20.39438918305556
Original	4.400000000977777	2	0.0313	19.67829815472222
Original	4.400000000977777	1	0.0361	16.730790103055558
Original	4.400000000977777	0	0.0288	20.075859981666667
POP-8	4.8	2	0.0452	22.089243857222222
POP-8	4.8	1	0.0526	24.67123863861111
POP-8	4.8	0	0.0522	27.13171474555556
POP-4	4.8	2	0.0365	21.913145091944447
POP-4	4.8	1	0.0387	23.31007684222222
POP-4	4.8	0	0.0444	26.020144159166662
Original	4.8	2	0.0358	21.71748584861111
Original	4.8	1	0.0389	22.518026103333334
Original	4.8	0	0.0298	25.4160166325
POP-8	5.2000000023111115	2	0.0349	27.26225384083333
POP-8	5.2000000023111115	1	0.043	41.240227211666664
POP-8	5.2000000023111115	0	0.0384	41.90168696138889
POP-4	5.2000000023111115	2	0.0425	26.205662998333334
POP-4	5.2000000023111115	1	0.0429	39.20594334888889
POP-4	5.2000000023111115	0	0.0417	39.74863012972222
Original	5.2000000023111115	2	0.0383	25.683534381388892
Original	5.2000000023111115	1	0.0502	37.90792727166667
Original	5.2000000023111115	0	0.0384	38.249035790277766
POP-8	5.599999998755556	2	0.0362	44.75170876361111
POP-8	5.599999998755556	1	0.0438	62.27748886194445
POP-8	5.599999998755556	0	0.0423	63.95293536888889
POP-4	5.599999998755556	2	0.037	42.143030463611105
POP-4	5.599999998755556	1	0.0426	60.80565483027778
POP-4	5.599999998755556	0	0.0378	61.8574551775
Original	5.599999998755556	2	0.0432	39.95820048388888
Original	5.599999998755556	1	0.0508	58.94758975055555
Original	5.599999998755556	0	0.0508	60.42903407666667
POP-8	6.0	2	0.0389	72.12062279805555
POP-8	6.0	1	0.0611	84.41573162249999
POP-8	6.0	0	0.0492	89.80718732583334
POP-4	6.0	2	0.0399	69.92768312416666
POP-4	6.0	1	0.0583	83.10266556805554
POP-4	6.0	0	0.0454	88.20619143111111
Original	6.0	2	0.0551	68.09976061444445
Original	6.0	1	0.87	101.97548368194444
Original	6.0	0	0.0646	84.05898847305555


==> figures/gavel/logs/max_min_fairness_perf_high_priority.tsv <==
POP-8	0.3	2	0	21.238136944444445
POP-8	0.3	1	0	19.084173611111108
POP-8	0.3	0	0	16.98694638888889
POP-4	0.3	2	0	21.239985277777777
POP-4	0.3	1	0	19.084173611111108
POP-4	0.3	0	0	16.98694638888889
POP-2	0.3	2	0	21.232313055555558
POP-2	0.3	1	0	19.084173611111108
POP-2	0.3	0	0	16.98694638888889
Original	0.3	2	0	21.233861944444445
Original	0.3	1	0	19.084173611111108
Original	0.3	0	0	16.986684722222222
POP-8	0.6	2	0	21.249175277777777
POP-8	0.6	1	0	19.129859444444445
POP-8	0.6	0	0	17.029840833333335
POP-4	0.6	2	0	21.234090000000002
POP-4	0.6	1	0	19.14071861111111
POP-4	0.6	0	0	17.03238611111111
POP-2	0.6	2	0	21.239397222222223
POP-2	0.6	1	0	19.13766777777778
POP-2	0.6	0	0	17.021833333333333
Original	0.6	2	0	21.2498075
Original	0.6	1	0	19.13450083333333
Original	0.6	0	0	17.031912777777777
POP-8	0.9	2	0	20.684530000000002
POP-8	0.9	1	0	18.8470275
POP-8	0.9	0	0	16.900833055555555
POP-4	0.9	2	0	20.67045027777778
POP-4	0.9	1	0	18.794408055555557
POP-4	0.9	0	0	16.847674166666668
POP-2	0.9	2	0	20.67025027777778
POP-2	0.9	1	0	18.849428055555556
POP-2	0.9	0	0	16.843067222222224
Original	0.9	2	0	20.720569722222223
Original	0.9	1	0	18.86031277777778
Original	0.9	0	0	16.86247138888889
POP-8	1.2	2	0	19.717556666666667
POP-8	1.2	1	0	18.38441361111111
POP-8	1.2	0	0	16.48031166666667
POP-4	1.2	2	0	19.635429166666665
POP-4	1.2	1	0	18.366287777777778
POP-4	1.2	0	0	16.462186388888888
POP-2	1.2	2	0	19.661610555555555
POP-2	1.2	1	0	18.37089111111111
POP-2	1.2	0	0	16.432126944444445
Original	1.2	2	0	19.693913888888886
Original	1.2	1	0	18.410236944444446
Original	1.2	0	0	16.479774166666665
POP-8	1.5	2	0	19.15477472222222
POP-8	1.5	1	0	18.130903611111112
POP-8	1.5	0	0	16.17879472222222
POP-4	1.5	2	0	19.127696944444445
POP-4	1.5	1	0	18.15496388888889
POP-4	1.5	0	0	15.938115833333333
POP-2	1.5	2	0	19.204191666666667
POP-2	1.5	1	0	18.179072222222224
POP-2	1.5	0	0	16.28224722222222
Original	1.5	2	0	19.299046111111114
Original	1.5	1	0	18.24451722222222
Original	1.5	0	0	16.30955388888889
POP-8	1.8	2	0	19.220740000000003
POP-8	1.8	1	0	18.19256777777778
POP-8	1.8	0	0	16.31005
POP-4	1.8	2	0	19.378408333333333
POP-4	1.8	1	0	18.276285
POP-4	1.8	0	0	16.446845555555555
POP-2	1.8	2	0	19.538564722222223
POP-2	1.8	1	0	18.29642888888889
POP-2	1.8	0	0	16.6214225
Original	1.8	2	0	19.784411666666667
Original	1.8	1	0	18.374051944444446
Original	1.8	0	0	16.78697111111111
POP-8	2.1000000003499997	2	0	20.500988055555556
POP-8	2.1000000003499997	1	0	18.836426111111113
POP-8	2.1000000003499997	0	0	18.991363055555556
POP-4	2.1000000003499997	2	0	22.071714444444446
POP-4	2.1000000003499997	1	0	20.15833166666667
POP-4	2.1000000003499997	0	0	20.189639166666666
POP-2	2.1000000003499997	2	0	22.135798333333334
POP-2	2.1000000003499997	1	0	23.8962425
POP-2	2.1000000003499997	0	0	20.272986111111113
Original	2.1000000003499997	2	0	21.5336375
Original	2.1000000003499997	1	0	24.81757416666667
Original	2.1000000003499997	0	0	19.835323055555556
POP-8	2.4	2	0	21.268626666666666
POP-8	2.4	1	0	21.391072777777776
POP-8	2.4	0	0	19.81504138888889
POP-4	2.4	2	0	21.357983333333333
POP-4	2.4	1	0	22.367979722222223
POP-4	2.4	0	0	19.956395277777776
POP-2	2.4	2	0	20.615928333333333
POP-2	2.4	1	0	21.447236666666665
POP-2	2.4	0	0	19.508026666666666
Original	2.4	2	0	20.1571475
Original	2.4	1	0	20.755824166666667
Original	2.4	0	0	18.284896666666665


==> figures/gavel/logs/max_min_fairness_perf_low_priority.tsv <==
POP-8	0.3	2	0	17.752412777777778
POP-8	0.3	1	0	17.704921111111112
POP-8	0.3	0	0	17.218690277777778
POP-4	0.3	2	0	17.75362722222222
POP-4	0.3	1	0	17.704921111111112
POP-4	0.3	0	0	17.219184444444444
POP-2	0.3	2	0	17.752354166666667
POP-2	0.3	1	0	17.704921111111112
POP-2	0.3	0	0	17.218838611111114
Original	0.3	2	0	17.75239861111111
Original	0.3	1	0	17.704921111111112
Original	0.3	0	0	17.219044999999998
POP-8	0.6	2	0	17.82404361111111
POP-8	0.6	1	0	17.739939166666666
POP-8	0.6	0	0	17.240468055555557
POP-4	0.6	2	0	17.830068055555557
POP-4	0.6	1	0	17.74296888888889
POP-4	0.6	0	0	17.253398055555557
POP-2	0.6	2	0	17.84685888888889
POP-2	0.6	1	0	17.75534777777778
POP-2	0.6	0	0	17.26833583333333
Original	0.6	2	0	17.871880555555556
Original	0.6	1	0	17.756655
Original	0.6	0	0	17.28367027777778
POP-8	0.9	2	0	17.849596388888887
POP-8	0.9	1	0	17.698117222222223
POP-8	0.9	0	0	17.1690075
POP-4	0.9	2	0	17.943862777777777
POP-4	0.9	1	0	17.761404444444445
POP-4	0.9	0	0	17.2202225
POP-2	0.9	2	0	18.04664777777778
POP-2	0.9	1	0	17.86464666666667
POP-2	0.9	0	0	17.32731861111111
Original	0.9	2	0	18.13913527777778
Original	0.9	1	0	17.927041111111112
Original	0.9	0	0	17.425249444444443
POP-8	1.2	2	0	17.803340555555554
POP-8	1.2	1	0	17.47767361111111
POP-8	1.2	0	0	17.116468055555558
POP-4	1.2	2	0	18.082473333333333
POP-4	1.2	1	0	17.69454888888889
POP-4	1.2	0	0	17.328385833333332
POP-2	1.2	2	0	18.45901777777778
POP-2	1.2	1	0	17.96423972222222
POP-2	1.2	0	0	17.549713055555554
Original	1.2	2	0	18.658060833333334
Original	1.2	1	0	18.21460666666667
Original	1.2	0	0	17.726781666666668
POP-8	1.5	2	0	18.152134166666666
POP-8	1.5	1	0	17.584469444444444
POP-8	1.5	0	0	17.425521666666665
POP-4	1.5	2	0	18.70591027777778
POP-4	1.5	1	0	17.940031666666666
POP-4	1.5	0	0	17.800799444444444
POP-2	1.5	2	0	19.321211944444443
POP-2	1.5	1	0	18.453284166666666
POP-2	1.5	0	0	18.25213111111111
Original	1.5	2	0	19.605105833333333
Original	1.5	1	0	18.764108888888888
Original	1.5	0	0	18.51212888888889
POP-8	1.8	2	0	19.66316361111111
POP-8	1.8	1	0	18.108473055555553
POP-8	1.8	0	0	18.70941611111111
POP-4	1.8	2	0	21.07002111111111
POP-4	1.8	1	0	18.745671944444442
POP-4	1.8	0	0	20.05333888888889
POP-2	1.8	2	0	22.664021666666667
POP-2	1.8	1	0	19.436852499999997
POP-2	1.8	0	0	21.489239166666668
Original	1.8	2	0	23.491458888888886
Original	1.8	1	0	19.7309975
Original	1.8	0	0	22.303113333333332
POP-8	2.1000000003499997	2	0	32.52256194444444
POP-8	2.1000000003499997	1	0	21.195715
POP-8	2.1000000003499997	0	0	36.33121361111111
POP-4	2.1000000003499997	2	0	42.91909027777778
POP-4	2.1000000003499997	1	0	26.801505000000002
POP-4	2.1000000003499997	0	0	42.51265027777778
POP-2	2.1000000003499997	2	0	54.578703611111116
POP-2	2.1000000003499997	1	0	38.828026944444446
POP-2	2.1000000003499997	0	0	47.64040333333333
Original	2.1000000003499997	2	0	64.66356222222223
Original	2.1000000003499997	1	0	43.85650222222222
Original	2.1000000003499997	0	0	58.025749166666664
POP-8	2.4	2	0	72.93697250000001
POP-8	2.4	1	0	46.04016138888889
POP-8	2.4	0	0	62.847433611111114
POP-4	2.4	2	0	106.80745722222223
POP-4	2.4	1	0	58.02141888888889
POP-4	2.4	0	0	71.25080805555557
POP-2	2.4	2	0	168.4847397222222
POP-2	2.4	1	0	78.91086666666666
POP-2	2.4	0	0	130.29116277777777
Original	2.4	2	0	200.5043588888889
Original	2.4	1	0	117.27129944444445
Original	2.4	0	0	138.3712575


==> figures/gavel/logs/max_min_fairness_perf_multi_gpu.tsv <==
POP-8	0.3	2	0.0285	16.74496521361111
POP-8	0.3	1	0.0288	16.466242145555555
POP-8	0.3	0	0.0292	17.83612718416667
POP-4	0.3	2	0.0278	16.740585405555557
POP-4	0.3	1	0.0279	16.46653901
POP-4	0.3	0	0.0282	17.844495736944445
POP-2	0.3	2	0.0268	16.743361298333333
POP-2	0.3	1	0.0267	16.466539815
POP-2	0.3	0	0.027	17.84495333888889
Original	0.3	2	0.0248	16.743237523333335
Original	0.3	1	0.0251	16.46653901
Original	0.3	0	0.0257	17.846424070833333
POP-8	0.6	2	0.0282	16.771137934166664
POP-8	0.6	1	0.0204	16.485429436666667
POP-8	0.6	0	0.0211	17.862477821666666
POP-4	0.6	2	0.0193	16.7727588375
POP-4	0.6	1	0.0194	16.486996301666668
POP-4	0.6	0	0.0199	17.869339334166664
POP-2	0.6	2	0.018	16.779554335555556
POP-2	0.6	1	0.0245	16.48122028361111
POP-2	0.6	0	0.0247	17.889072335277778
Original	0.6	2	0.017	16.786453884166665
Original	0.6	1	0.0227	16.481562806944446
Original	0.6	0	0.0232	17.889285165833332
POP-8	0.9	2	0.0189	16.640772187222222
POP-8	0.9	1	0.0269	16.290530755555555
POP-8	0.9	0	0.0194	17.634743045833336
POP-4	0.9	2	0.0247	16.6984305125
POP-4	0.9	1	0.0181	16.318148761666667
POP-4	0.9	0	0.018	17.659031498333334
POP-2	0.9	2	0.0165	16.719064974166667
POP-2	0.9	1	0.0165	16.310404730833334
POP-2	0.9	0	0.0166	17.682568466522074
Original	0.9	2	0.0222	16.729411019444445
Original	0.9	1	0.0165	16.30989961972222
Original	0.9	0	0.0166	17.6669835075
POP-8	1.2	2	0.0253	16.504987053164275
POP-8	1.2	1	0.0252	16.141226741666664
POP-8	1.2	0	0.0254	17.55977486805556
POP-4	1.2	2	0.0237	16.549696839617393
POP-4	1.2	1	0.0235	16.16028878638889
POP-4	1.2	0	0.0164	17.627562216666664
POP-2	1.2	2	0.0158	16.580400854743633
POP-2	1.2	1	0.0157	16.165237035833332
POP-2	1.2	0	0.0159	17.644342250555553
Original	1.2	2	0.0152	16.58873555888889
Original	1.2	1	0.0156	16.176979287222224
Original	1.2	0	0.0215	17.65866189717495
POP-8	1.5	2	0.0315	16.67575114027778
POP-8	1.5	1	0.023	16.121806331944445
POP-8	1.5	0	0.0229	17.894662551944442
POP-4	1.5	2	0.0213	16.751880082777777
POP-4	1.5	1	0.0237	16.16425424611111
POP-4	1.5	0	0.0189	18.073850803333332
POP-2	1.5	2	0.0181	16.859935566388888
POP-2	1.5	1	0.0176	16.19383304777778
POP-2	1.5	0	0.0203	18.203774628333335
Original	1.5	2	0.0196	16.916114173611113
Original	1.5	1	0.018	16.238001645277777
Original	1.5	0	0.0177	18.3010911275
POP-8	1.8	2	0.0282	18.02223892225559
POP-8	1.8	1	0.0275	16.811656218162607
POP-8	1.8	0	0.028	19.417373958888888
POP-4	1.8	2	0.0203	18.339969440833332
POP-4	1.8	1	0.0205	17.108489200833336
POP-4	1.8	0	0.0211	20.014021344999996
POP-2	1.8	2	0.02	18.726744274830384
POP-2	1.8	1	0.0328	17.406580250555553
POP-2	1.8	0	0.0322	20.456279926666667
Original	1.8	2	0.0186	19.089921272383492
Original	1.8	1	0.0214	17.703179853611115
Original	1.8	0	0.0293	20.7183219025
POP-8	2.1000000003499997	2	0.0266	21.063038473888888
POP-8	2.1000000003499997	1	0.0268	20.27484388416667
POP-8	2.1000000003499997	0	0.0223	23.924413355833334
POP-4	2.1000000003499997	2	0.0221	22.233790236264348
POP-4	2.1000000003499997	1	0.0312	21.814725846388885
POP-4	2.1000000003499997	0	0.0301	25.270702149927708
POP-2	2.1000000003499997	2	0.0414	23.03865494133022
POP-2	2.1000000003499997	1	0.0224	22.737599545555554
POP-2	2.1000000003499997	0	0.0379	25.98502468222222
Original	2.1000000003499997	2	0.0387	23.310627981870756
Original	2.1000000003499997	1	0.0337	22.9667307275
Original	2.1000000003499997	0	0.0339	26.515285529166665
POP-8	2.4	2	0.029	34.52779853714826
POP-8	2.4	1	0.0228	33.5234338082527
POP-8	2.4	0	0.0212	39.894785783561346
POP-4	2.4	2	0.0281	33.95556466827939
POP-4	2.4	1	0.023	35.80040928138889
POP-4	2.4	0	0.0222	41.779860514722216
POP-2	2.4	2	0.0232	33.59089555666666
POP-2	2.4	1	0.0317	38.25000925444444
POP-2	2.4	0	0.0347	41.807030653709255
Original	2.4	2	0.039	34.4876083125
Original	2.4	1	0.0227	37.085028785
Original	2.4	0	0.0244	42.02570858388889
POP-8	2.700000000675	2	None	None
POP-8	2.700000000675	1	None	None
POP-8	2.700000000675	0	None	None
POP-4	2.700000000675	2	None	None
POP-4	2.700000000675	1	None	None
POP-4	2.700000000675	0	None	None
POP-2	2.700000000675	2	None	None
POP-2	2.700000000675	1	None	None
POP-2	2.700000000675	0	None	None
Original	2.700000000675	2	None	None
Original	2.700000000675	1	None	None
Original	2.700000000675	0	None	None
POP-8	3.0	2	None	None
POP-8	3.0	1	None	None
POP-8	3.0	0	None	None
POP-4	3.0	2	None	None
POP-4	3.0	1	None	None
POP-4	3.0	0	None	None
POP-2	3.0	2	None	None
POP-2	3.0	1	None	None
POP-2	3.0	0	None	None
Original	3.0	2	None	None
Original	3.0	1	None	None
Original	3.0	0	None	None


==> figures/gavel/logs/min_total_duration_perf.tsv <==
Original	700.0	1	0.1580	255.02
POP-2	700.0	1	0.1137	255.99
POP-4	700.0	1	0.1127	256.86
POP-8	700.0	1	0.0972	270.70


==> figures/gavel/logs/min_total_duration_perf_copy.tsv <==
POP-4	700.0	2	0.1059	299.1177452777778
POP-4	700.0	1	0.1068	257.0414247222222
POP-4	700.0	0	0.1221	268.67372944444446
POP-2	700.0	2	0.1335	298.9238408333334
POP-2	700.0	1	0.1562	256.91209944444444
POP-2	700.0	0	0.1666	269.4682105555556
Original	700.0	2	0.1933	301.5839808333333
Original	700.0	1	0.1827	258.41861750000004
Original	700.0	0	0.213	270.47664722222225
POP-4	600.0	2	0.1092	223.60202611111112
POP-4	600.0	1	0.1112	236.74381444444444
POP-4	600.0	0	0.0819	227.29513194444445
POP-2	600.0	2	0.1079	222.6861061111111
POP-2	600.0	1	0.1146	235.79029722222222
POP-2	600.0	0	0.0945	218.2970408333333
Original	600.0	2	0.229	223.7784077777778
Original	600.0	1	0.1935	236.67406333333335
Original	600.0	0	0.2035	213.0191461111111
POP-4	500.0	2	0.0784	194.89557472222222
POP-4	500.0	1	0.0764	208.75130555555555
POP-4	500.0	0	0.0543	185.24458083333334
POP-2	500.0	2	0.1013	191.614785
POP-2	500.0	1	0.0834	204.53938472222222
POP-2	500.0	0	0.0618	179.76042
Original	500.0	2	0.139	191.6189402777778
Original	500.0	1	0.1394	201.58213694444444
Original	500.0	0	0.1244	168.24373972222222
POP-4	400.0	2	0.0665	170.70961416666668
POP-4	400.0	1	0.0708	168.3785302777778
POP-4	400.0	0	0.0542	165.92728388888887
POP-2	400.0	2	0.0714	168.37190722222223
POP-2	400.0	1	0.0636	159.98836805555555
POP-2	400.0	0	0.0545	166.12731388888886
Original	400.0	2	0.0881	166.01413416666668
Original	400.0	1	0.1083	156.66068083333334
Original	400.0	0	0.0597	166.72730388888888
POP-4	300.0	2	0.0434	166.31437305555556
POP-4	300.0	1	0.0475	160.4227136111111
POP-4	300.0	0	0.0413	165.82694944444447
POP-2	300.0	2	0.0432	166.01345638888887
POP-2	300.0	1	0.0359	158.52050583333335
POP-2	300.0	0	0.0412	166.0269436111111
Original	300.0	2	0.0487	166.21353638888888
Original	300.0	1	0.0569	156.08862916666666
Original	300.0	0	0.0427	166.7269777777778
POP-4	200.0	2	0.0325	166.0121988888889
POP-4	200.0	1	0.0348	156.0234
POP-4	200.0	0	0.0355	165.826665
POP-2	200.0	2	0.0325	166.112235
POP-2	200.0	1	0.0346	155.8882191666667
POP-2	200.0	0	0.0346	165.82669444444443
Original	200.0	2	0.0385	166.16942222222224
Original	200.0	1	0.0423	156.8682552777778
Original	200.0	0	0.0369	166.3266847222222
POP-4	100.0	2	0.0276	165.5925941666667
POP-4	100.0	1	0.0277	155.88814
POP-4	100.0	0	0.0325	165.82511666666667
POP-2	100.0	2	0.032	165.59264083333332
POP-2	100.0	1	0.0287	155.97814722222222
POP-2	100.0	0	0.0324	165.82512277777778
Original	100.0	2	0.0361	165.84977416666666
Original	100.0	1	0.0301	156.25818861111114
Original	100.0	0	0.0323	166.12515611111112


==> figures/gavel/logs/proportional_fairness.tsv <==
Original	0.4	2	4.03	-1.521919
POP-2	0.4	2	1.96	-1.521930
POP-4	0.4	2	1.14	-1.521942
POP-8	0.4	2	0.83	-1.521986

